The Influence of Sun's and Moon's Shadows on Cosmic-Ray Anisotropy

Large-scale anisotropy, with amplitudes reaching approximately 0.1% at TeV energies, has been observed by multiple cosmic-ray experiments. The obstruction of cosmic rays by the Sun and Moon creates shadow effects, potentially impacting the observed cosmic ray anisotropy. To evaluate these effects, this study calculates the contributions of the Sun's and Moon's shadows to the overall cosmic-ray anisotropy in both local solar and sidereal time. The analysis reveals that in local sidereal time, the total 1D projection amplitude of the anisotropy is around 0.003%, which is significantly smaller than the observed cosmic-ray anisotropy. This indicates that the influence of the Sun's and Moon's shadows on cosmic-ray anisotropy analysis in local sidereal time is negligible. In contrast, in local solar time, the shadow-induced deficit appears in a very small time bin, with a magnitude comparable to that of the cosmic-ray solar anisotropy. This deficit could serve as a benchmark for validating anisotropy measurements in future facilities.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



